MASTER OT J055845.55+391533.4: SU UMa star with a dip and long rebrightening

We analyzed Asteroid Terrestrial-impact Last Alert System (ATLAS), Zwicky Transient Facility (ZTF) and All-Sky Automated Survey for Supernovae (ASAS-SN) data of MASTER OT J055845.55+391533.4 and found that this object repeats superoutburst with a dip in the middle of the outburst followed by long and sometimes oscillating rebrightening, just like a WZ Sge-type dwarf nova or an AM CVn-type object. The mean supercycle was 298(8) d, too short for a WZ Sge star, but with only a few normal outbursts. We also observed the 2023 February-March superoutburst and established the superhump period of 0.05509(2) d. This period appears to exclude the possibility of an AM CVn star. Although the 2023 observations could not detect superhumps after the dip, the 2014, 2016 and 2021 data seem to suggest that low-amplitude superhumps were present during the rebrightening phase. We note that a dip during a superoutburst is a feature common to the unusual SU UMa-type dwarf nova MASTER OT J172758.09+380021.5 during some of its superoutbursts. These objects may comprise a new class of rebrightening phenomenon in SU UMa-type dwarf novae.

==> abst.inc <==
We analyzed Asteroid Terrestrial-impact Last Alert System (ATLAS),
Zwicky Transient Facility (ZTF) and
All-Sky Automated Survey for Supernovae (ASAS-SN) data
of MASTER OT J055845.55$+$391533.4 and found that this object
repeats superoutburst with a dip in the middle of the outburst
followed by long and sometimes oscillating rebrightening,
just like a WZ Sge-type dwarf nova or an AM CVn-type object.
The mean supercycle was 298(8)~d, too short for a WZ Sge star,
but with only a few normal outbursts.  We also observed
the 2023 February--March superoutburst and established
the superhump period of 0.05509(2)~d.  This period appears
to exclude the possibility of an AM CVn star.
Although the 2023 observations could not detect superhumps
after the dip, the 2014, 2016 and 2021 data seem to suggest
that low-amplitude superhumps were present during
the rebrightening phase.  We note that a dip during a superoutburst
is a feature common to the unusual SU UMa-type dwarf nova
MASTER OT J172758.09$+$380021.5 during some of its superoutbursts.
These objects may comprise a new class of rebrightening phenomenon
in SU UMa-type dwarf novae.


==> objlist.inc <==
AM CVn,
CP Eri,
RZ LMi,
WZ Sge,
SU UMa,
ER UMa,
Gaia DR3 3458275544681382912, \\
Gaia DR3 3458275544681383552,
Gaia16bgq,
MASTER OT J055845.55$+$391533.4, \\
MASTER OT J172758.09$+$380021.5,
ZTF J055845.48$+$391533.1


==> obs.inc <==
\begin{table*}
\caption{Log of time-resolved photometry.}\label{tab:log}
\begin{center}
\begin{tabular}{ccccccc}
\hline
Start\commenta & End\commenta & Mean mag. & Error & $N$\commentb & Observer\commentc & Filter \\
\hline
2459254.9039 & 2459255.1868 & 14.254 & 0.002 & 235 & Kub & C \\
2459256.0870 & 2459256.1791 & 14.223 & 0.006 & 73 & Kub & C \\
\hline
2459998.2890 & 2459998.5102 & 14.368 & 0.004 & 200 & Van & CV \\
2459999.0367 & 2459999.1477 & 14.405 & 0.006 & 236 & Kis & C \\
2460001.4188 & 2460001.5810 & 14.748 & 0.003 & 226 & Van & CV \\
2460001.9571 & 2460002.1224 & 14.833 & 0.004 & 371 & Kis & C \\
2460001.9729 & 2460002.0829 & 14.631 & 0.008 & 95 & Kub & V \\
2460002.0046 & 2460002.1895 & 14.713 & 0.004 & 269 & Ioh & C \\
2460002.9033 & 2460003.1528 & 14.788 & 0.002 & 448 & Ioh & C \\
2460003.0090 & 2460003.1402 & 14.931 & 0.003 & 306 & Kis & C \\
2460003.9171 & 2460004.1300 & 14.962 & 0.004 & 325 & Ioh & C \\
2460004.0440 & 2460004.1377 & 15.151 & 0.006 & 121 & Kis & C \\
2460004.2960 & 2460004.5102 & 15.280 & 0.005 & 225 & Van & CV \\
2460006.9644 & 2460007.1752 & 15.400 & 0.004 & 237 & Ioh & C \\
2460007.2965 & 2460007.4774 & 2.401 & 0.003 & 129 & Vih & C \\
2460007.9093 & 2460008.1102 & 15.400 & 0.034 & 66 & Ioh & C \\
2460010.0027 & 2460010.1063 & 15.976 & 0.033 & 30 & Ioh & C \\
2460010.0181 & 2460010.1208 & 16.142 & 0.015 & 127 & Kis & C \\
2460010.9498 & 2460011.1429 & 15.506 & 0.007 & 178 & Ioh & C \\
2460011.9477 & 2460012.0664 & 15.325 & 0.022 & 31 & Ioh & C \\
2460013.9407 & 2460014.1841 & 15.532 & 0.013 & 206 & Ioh & C \\
2460014.4756 & 2460014.5524 & 15.670 & 0.007 & 77 & Van & CV \\
2460014.9528 & 2460015.1516 & 16.167 & 0.017 & 113 & Ioh & C \\
2460015.3553 & 2460015.5511 & 16.328 & 0.006 & 187 & Van & CV \\
2460016.4865 & 2460016.5698 & 15.912 & 0.003 & 103 & RFD & CV \\
2460017.3520 & 2460017.5518 & 16.972 & 0.006 & 175 & Van & CV \\
2460018.3133 & 2460018.5511 & 17.267 & 0.006 & 194 & Van & CV \\
2460019.3032 & 2460019.3055 & 17.440 & 0.078 & 3 & Van & CV \\
2460020.3226 & 2460020.3339 & 4.305 & 0.006 & 8 & Vih & C \\
\hline
  \multicolumn{7}{l}{\commenta BJD$-$2400000.} \\
  \multicolumn{7}{l}{\commentb Number of observations.} \\
  \multicolumn{7}{l}{\commentc Itoh (Ioh), Kiyota (Kis), Kubodera (Kub), Romanov (RFD), Vanmunster (Van),} \\
  \multicolumn{7}{l}{\phantom{\commentc} Vihorlat team (Vih).} \\
\end{tabular}
\end{center}
\end{table*}


==> oc.inc <==
\begin{table*}
\caption{Superhump maxima of MASTER OT J055845.55+391533.4 (2023).}\label{tab:oc}
\begin{center}
\begin{tabular}{rp{55pt}p{40pt}r@{.}lr|rp{55pt}p{40pt}r@{.}lr}
\hline
$E$ & \multicolumn{1}{c}{Max\commenta} & Error & \multicolumn{2}{c}{$O-C$\commentb} & $N$\commentc & $E$ & \multicolumn{1}{c}{Max\commenta} & Error & \multicolumn{2}{c}{$O-C$\commentb} & $N$\commentc \\
\hline
0 & 59998.3208 & 0.0007 & 0&0003 & 50 & 69 & 60002.1227 & 0.0031 & 0&0017 & 120 \\
1 & 59998.3778 & 0.0008 & 0&0022 & 39 & 70 & 60002.1726 & 0.0020 & $-$0&0035 & 39 \\
2 & 59998.4322 & 0.0007 & 0&0015 & 33 & 84 & 60002.9464 & 0.0010 & $-$0&0008 & 80 \\
3 & 59998.4864 & 0.0010 & 0&0006 & 37 & 85 & 60003.0000 & 0.0017 & $-$0&0023 & 102 \\
13 & 59999.0432 & 0.0013 & 0&0067 & 58 & 86 & 60003.0619 & 0.0012 & 0&0046 & 181 \\
14 & 59999.0911 & 0.0012 & $-$0&0006 & 103 & 87 & 60003.1125 & 0.0022 & 0&0001 & 183 \\
57 & 60001.4559 & 0.0004 & $-$0&0042 & 63 & 103 & 60004.0014 & 0.0031 & 0&0077 & 72 \\
58 & 60001.5058 & 0.0009 & $-$0&0093 & 65 & 104 & 60004.0509 & 0.0028 & 0&0021 & 107 \\
59 & 60001.5686 & 0.0006 & $-$0&0016 & 45 & 105 & 60004.1005 & 0.0034 & $-$0&0034 & 122 \\
67 & 60002.0086 & 0.0019 & $-$0&0023 & 167 & 110 & 60004.3823 & 0.0022 & 0&0031 & 54 \\
68 & 60002.0608 & 0.0009 & $-$0&0052 & 215 & 111 & 60004.4368 & 0.0045 & 0&0025 & 51 \\
\hline
  \multicolumn{12}{l}{\commenta BJD$-$2400000.} \\
  \multicolumn{12}{l}{\commentb Against max $= 2459998.3205 + 0.055079 E$.} \\
  \multicolumn{12}{l}{\commentc Number of points used to determine the maximum.} \\
\end{tabular}
\end{center}
\end{table*}

